Two-wheel-driven Electric Superbike Powertrain Optimization

In this paper, we propose an optimization framework for the powertrain design of a two-wheel-driven electric superbike, minimizing energy consumption. Specifically, we jointly optimize the force distribution between the wheels with the gear ratio, and rear motor and battery sizing while explicitly considering vehicle dynamics and performance constraints. First, we present an energy consumption model of the vehicle, including a scalable model of the electric machine based on data from the industry, accounting for iron, copper, and mechanical losses. Then, we analyze the propulsive blending strategy to distribute the required power to the wheels while considering adherence limits. Finally, we demonstrate the effectiveness of our approach by analyzing the design of a superbike, based on regulatory driving cycles and a custom high-performance circuit by comparing the force distribution approaches. The results underline the significance of joint optimization of powertrain components and propulsive bias, achieving a reduction of up to 22.36% in energy consumption for the Sport high-performance driving cycle.

==> Media/Figures/Graphic_introduction.txt <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,255); %set diagram left start at 0, and has height of 255

%Shape: Rectangle [id:dp175482875878177] 
\draw  [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.6 ] (3.34,16.08) -- (151.5,16.08) -- (151.5,225.5) -- (3.34,225.5) -- cycle ;
%Shape: Rectangle [id:dp06941781261612578] 
\draw  [fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=0.6 ] (185.42,15.04) -- (447.58,15.04) -- (447.58,223.46) -- (185.42,223.46) -- cycle ;
%Straight Lines [id:da688158418504818] 
\draw    (24.76,190) -- (90.76,190) ;
%Straight Lines [id:da35659018760117434] 
\draw    (24.76,190) -- (92.76,162.08) ;
%Image [id:dp23576616603280387] 
\draw (49,156) node [rotate=-337.71] {\includegraphics[width=52.5pt,height=52.5pt]{\Media\Figures\image.png}};
%Straight Lines [id:da36278831142496526] 
\draw    (74.47,151.07) -- (91.62,143.84) ;
\draw [shift={(93.47,143.07)}, rotate = 157.17] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4899759347117578] 
\draw    (86,89.67) -- (86,55.67) ;
\draw [shift={(86,53.67)}, rotate = 90] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da10633358593249387] 
\draw    (86,89.67) -- (140.5,89.67) ;
\draw [shift={(142.5,89.67)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Curve Lines [id:da30009182766720954] 
\draw    (86,89.67) .. controls (94.8,78.2) and (94.8,56.2) .. (101.8,67.2) .. controls (108.8,78.2) and (110.32,63.82) .. (116.8,68.2) ;
%Curve Lines [id:da06388198498495079] 
\draw    (116.8,68.2) .. controls (123.8,79.2) and (115.8,78.2) .. (129.8,86.2) ;
%Straight Lines [id:da9322180995717617] 
\draw [line width=1.5]    (151.38,120.46) -- (164.5,120.46) -- (180.43,120.46) ;
\draw [shift={(184.43,120.46)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.13,-3.9) -- (0,0) -- (8.13,3.9) -- cycle    ;
%Straight Lines [id:da23323427961125542] 
\draw    (316.33,90) -- (316.33,108.5) ;
\draw [shift={(316.33,110.5)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Image [id:dp7481039407500467] 
\draw (232,65) node [rotate=-359.45] {\includegraphics[width=52.5pt,height=52.5pt]{image.png}};
%Shape: Rectangle [id:dp24431499042408955] 
\draw   (288.5,112) -- (344.5,112) -- (344.5,126.5) -- (288.5,126.5) -- cycle ;
%Straight Lines [id:da40039174384038123] 
\draw    (316.33,126.25) -- (316.33,149.5) ;
%Straight Lines [id:da91632231489626] 
\draw    (316.33,149.5) -- (259.5,149.5) ;
%Straight Lines [id:da674030638306254] 
\draw    (259.5,149.5) -- (259.5,174.5) ;
\draw [shift={(259.5,176.5)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Rectangle [id:dp7887896397657987] 
\draw   (201,39) -- (434.5,39) -- (434.5,89.5) -- (201,89.5) -- cycle ;
%Straight Lines [id:da7004980955467353] 
\draw    (373.17,149.5) -- (373.17,174.5) ;
\draw [shift={(373.17,176.5)}, rotate = 270] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8551638150925278] 
\draw    (373.17,149.5) -- (316.33,149.5) ;
%Shape: Arc [id:dp39982062917613814] 
\draw  [draw opacity=0] (73.07,169.74) .. controls (75.63,175.84) and (77.07,182.53) .. (77.13,189.55) -- (24.76,190) -- cycle ; \draw    (73.84,171.68) .. controls (75.92,177.25) and (77.08,183.27) .. (77.13,189.55) ;  \draw [shift={(73.07,169.74)}, rotate = 73.94] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Trapezoid [id:dp014486135817857626] 
\draw   (266.5,181.02) -- (270.25,182.14) -- (270.25,203.88) -- (266.5,205) -- cycle ;
%Straight Lines [id:da5888508063025315] 
\draw    (247.48,181.02) -- (266.5,181.02) ;
%Shape: Trapezoid [id:dp5432981769774645] 
\draw   (247.48,205) -- (238.45,202.29) -- (238.45,183.73) -- (247.48,181.02) -- cycle ;
%Straight Lines [id:da582286167824011] 
\draw    (247.48,205) -- (266.5,205) ;
%Straight Lines [id:da2774666704422113] 
\draw    (270.38,196.01) -- (279.25,196.01) ;
%Straight Lines [id:da653488827534235] 
\draw    (279.25,189.75) -- (270.25,189.75) ;
%Straight Lines [id:da8223995471157801] 
\draw    (279.25,196.01) -- (279.25,189.75) ;
%Straight Lines [id:da6297988054536923] 
\draw    (252.33,186.67) -- (262.33,186.67) ;
%Straight Lines [id:da4696338640570168] 
\draw    (252.33,199.67) -- (262.33,199.67) ;
%Straight Lines [id:da6373863551786054] 
\draw    (252.33,193.67) -- (262.33,193.67) ;
%Shape: Trapezoid [id:dp6634919332937714] 
\draw   (380.5,181.02) -- (384.25,182.14) -- (384.25,203.88) -- (380.5,205) -- cycle ;
%Straight Lines [id:da6519375245941259] 
\draw    (361.48,181.02) -- (380.5,181.02) ;
%Shape: Trapezoid [id:dp268125330847631] 
\draw   (361.48,205) -- (352.45,202.29) -- (352.45,183.73) -- (361.48,181.02) -- cycle ;
%Straight Lines [id:da5389525199971661] 
\draw    (361.48,205) -- (380.5,205) ;
%Straight Lines [id:da3877027845502252] 
\draw    (384.38,196.01) -- (393.25,196.01) ;
%Straight Lines [id:da5102837570470207] 
\draw    (393.25,189.75) -- (384.25,189.75) ;
%Straight Lines [id:da30811568303273873] 
\draw    (393.25,196.01) -- (393.25,189.75) ;
%Straight Lines [id:da044451210240582295] 
\draw    (366.33,186.67) -- (376.33,186.67) ;
%Straight Lines [id:da3964120303188303] 
\draw    (366.33,199.67) -- (376.33,199.67) ;
%Straight Lines [id:da4369086035356762] 
\draw    (366.33,193.67) -- (376.33,193.67) ;
%Straight Lines [id:da31335188552490845] 
\draw [line width=1.5]    (447.38,110.46) -- (476.43,110.46) ;
\draw [shift={(480.43,110.46)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.13,-3.9) -- (0,0) -- (8.13,3.9) -- cycle    ;
%Shape: Rectangle [id:dp34553936957305664] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.6 ][line width=0.75]  (480.42,15.58) -- (655.29,15.58) -- (655.29,224) -- (480.42,224) -- cycle ;
%Shape: Trapezoid [id:dp6234146053903662] 
\draw   (574.5,84.02) -- (578.25,85.14) -- (578.25,106.88) -- (574.5,108) -- cycle ;
%Straight Lines [id:da41287730346003726] 
\draw    (555.48,84.02) -- (574.5,84.02) ;
%Shape: Trapezoid [id:dp40401894658857085] 
\draw   (555.48,108) -- (546.45,105.29) -- (546.45,86.73) -- (555.48,84.02) -- cycle ;
%Straight Lines [id:da8878276262388896] 
\draw    (555.48,108) -- (574.5,108) ;
%Straight Lines [id:da2586984364883118] 
\draw    (578.38,99.01) -- (587.25,99.01) ;
%Straight Lines [id:da29543804136329155] 
\draw    (587.25,92.75) -- (578.25,92.75) ;
%Straight Lines [id:da6182372085151233] 
\draw    (587.25,99.01) -- (587.25,92.75) ;
%Straight Lines [id:da8427631865964014] 
\draw    (560.33,89.67) -- (570.33,89.67) ;
%Straight Lines [id:da368989717007308] 
\draw    (560.33,102.67) -- (570.33,102.67) ;
%Straight Lines [id:da7584910746180944] 
\draw    (560.33,96.67) -- (570.33,96.67) ;
%Straight Lines [id:da45971971931587574] 
\draw    (489,121.26) -- (639,121.26) ;
\draw [shift={(641,121.26)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Shape: Trapezoid [id:dp34430783661682685] 
\draw   (529.48,88.02) -- (532.02,88.78) -- (532.02,103.52) -- (529.48,104.29) -- cycle ;
%Straight Lines [id:da0575833817949718] 
\draw    (516.58,88.02) -- (529.48,88.02) ;
%Shape: Trapezoid [id:dp1989381781112458] 
\draw   (516.58,104.29) -- (510.45,102.45) -- (510.45,89.85) -- (516.58,88.02) -- cycle ;
%Straight Lines [id:da12502051718378482] 
\draw    (516.58,104.29) -- (529.48,104.29) ;
%Straight Lines [id:da26286546218019535] 
\draw    (532.1,98.19) -- (538.12,98.19) ;
%Straight Lines [id:da7947059461068198] 
\draw    (538.12,93.94) -- (532.02,93.94) ;
%Straight Lines [id:da8038870421900222] 
\draw    (538.12,98.19) -- (538.12,93.94) ;
%Straight Lines [id:da8497187938728177] 
\draw    (519.87,91.85) -- (526.65,91.85) ;
%Straight Lines [id:da650692784633792] 
\draw    (519.87,100.67) -- (526.65,100.67) ;
%Straight Lines [id:da6917135482671801] 
\draw    (519.87,96.6) -- (526.65,96.6) ;
%Shape: Trapezoid [id:dp10565758228692279] 
\draw   (631.15,80.02) -- (636.19,81.53) -- (636.19,110.74) -- (631.15,112.26) -- cycle ;
%Straight Lines [id:da46067079207512585] 
\draw    (605.59,80.02) -- (631.15,80.02) ;
%Shape: Trapezoid [id:dp9156437537266346] 
\draw   (605.59,112.26) -- (593.45,108.61) -- (593.45,83.66) -- (605.59,80.02) -- cycle ;
%Straight Lines [id:da05271107841521916] 
\draw    (605.59,112.26) -- (631.15,112.26) ;
%Straight Lines [id:da09751021859078679] 
\draw    (636.36,100.17) -- (648.29,100.17) ;
%Straight Lines [id:da6883660134351381] 
\draw    (648.29,91.75) -- (636.19,91.75) ;
%Straight Lines [id:da7420734265879134] 
\draw    (648.29,100.17) -- (648.29,91.75) ;
%Straight Lines [id:da6927621050719694] 
\draw    (612.11,87.61) -- (625.55,87.61) ;
%Straight Lines [id:da785346004028189] 
\draw    (612.11,105.08) -- (625.55,105.08) ;
%Straight Lines [id:da5063182086643756] 
\draw    (612.11,97.02) -- (625.55,97.02) ;
%Straight Lines [id:da5170364692614267] 
\draw [line width=1.5]    (480.29,130.29) -- (451.29,130.44) ;
\draw [shift={(447.29,130.46)}, rotate = 359.7] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.13,-3.9) -- (0,0) -- (8.13,3.9) -- cycle    ;
%Shape: Rectangle [id:dp4344421954116855] 
\draw   (546.08,152.14) -- (583.28,152.14) -- (583.28,178.6) -- (546.08,178.6) -- cycle ;
%Shape: Cross [id:dp6136930623810075] 
\draw   (573.34,161.23) -- (573.36,161.23) -- (573.36,165.37) -- (577.5,165.37) -- (577.5,165.37) -- (573.36,165.37) -- (573.36,169.52) -- (573.34,169.52) -- (573.34,165.37) -- (569.2,165.37) -- (569.2,165.37) -- (573.34,165.37) -- cycle ;
%Straight Lines [id:da4805209709980873] 
\draw    (559.68,165.37) -- (551.2,165.37) ;
%Straight Lines [id:da5723207876783047] 
\draw    (552.8,151.6) -- (552.8,146.6) ;
%Straight Lines [id:da1416200168698747] 
\draw    (558.8,146.6) -- (552.8,146.6) ;
%Straight Lines [id:da40942020569384163] 
\draw    (558.8,152.6) -- (558.8,146.6) ;
%Straight Lines [id:da8581081600977616] 
\draw    (577.8,146.6) -- (571.8,146.6) ;
%Straight Lines [id:da563355905720804] 
\draw    (577.8,152.6) -- (577.8,146.6) ;
%Straight Lines [id:da9324479145529607] 
\draw    (571.8,152.6) -- (571.8,146.6) ;
%Shape: Rectangle [id:dp7492736581637938] 
\draw   (516.08,159.34) -- (534.45,159.34) -- (534.45,172.4) -- (516.08,172.4) -- cycle ;
%Shape: Cross [id:dp06684721572461871] 
\draw   (529.54,163.82) -- (529.55,163.82) -- (529.55,165.87) -- (531.6,165.87) -- (531.6,165.87) -- (529.55,165.87) -- (529.55,167.91) -- (529.54,167.91) -- (529.54,165.87) -- (527.5,165.87) -- (527.5,165.87) -- (529.54,165.87) -- cycle ;
%Straight Lines [id:da12229736964620597] 
\draw    (522.8,165.87) -- (518.61,165.87) ;
%Straight Lines [id:da9940438196857109] 
\draw    (519.4,159.07) -- (519.4,156.6) ;
%Straight Lines [id:da6906563425326091] 
\draw    (522.36,156.6) -- (519.4,156.6) ;
%Straight Lines [id:da9841045985688008] 
\draw    (522.36,159.56) -- (522.36,156.6) ;
%Straight Lines [id:da12363199355400512] 
\draw    (531.74,156.6) -- (528.78,156.6) ;
%Straight Lines [id:da35465452005665976] 
\draw    (531.74,159.56) -- (531.74,156.6) ;
%Straight Lines [id:da48378363191641705] 
\draw    (528.78,159.56) -- (528.78,156.6) ;
%Shape: Rectangle [id:dp7125491937580399] 
\draw   (592.08,146.27) -- (643.6,146.27) -- (643.6,182.92) -- (592.08,182.92) -- cycle ;
%Shape: Cross [id:dp0017972805861892205] 
\draw   (629.84,158.85) -- (629.85,158.85) -- (629.85,164.59) -- (635.59,164.59) -- (635.59,164.59) -- (629.85,164.59) -- (629.85,170.33) -- (629.84,170.33) -- (629.84,164.59) -- (624.1,164.59) -- (624.1,164.59) -- (629.84,164.59) -- cycle ;
%Straight Lines [id:da5360877807852487] 
\draw    (610.92,164.59) -- (599.17,164.59) ;
%Straight Lines [id:da9863926720804221] 
\draw    (601.38,145.52) -- (601.38,138.6) ;
%Straight Lines [id:da26388051649814837] 
\draw    (609.69,138.6) -- (601.38,138.6) ;
%Straight Lines [id:da14266414733067823] 
\draw    (609.69,146.91) -- (609.69,138.6) ;
%Straight Lines [id:da9138369033917952] 
\draw    (636.01,138.6) -- (627.7,138.6) ;
%Straight Lines [id:da26389498216017904] 
\draw    (636.01,146.91) -- (636.01,138.6) ;
%Straight Lines [id:da06642171530801266] 
\draw    (627.7,146.91) -- (627.7,138.6) ;
%Straight Lines [id:da592246110123618] 
\draw    (491,200.26) -- (641,200.26) ;
\draw [shift={(643,200.26)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;

% Text Node
\draw (34,21) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{ptm}\selectfont Driving Cycle}};
% Text Node
\draw (67,53) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle v$};
% Text Node
\draw (115,96) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle t$};
% Text Node
\draw (73,129) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle v$};
% Text Node
\draw (273,21) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{ptm}\selectfont Vehicle model}};
% Text Node
\draw (263,55) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle m( S_{\mathrm{m}} ,S_{\mathrm{b}}) ,\ \rho _{\mathrm{a} ir} ,P_{\mathrm{a} ux,\ ...}$};
% Text Node
\draw (321.33,91.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle P_{\mathrm{v}}$};
% Text Node
\draw (292,109) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\scriptsize {\fontfamily{ptm}\selectfont power split}}};
% Text Node
\draw (240.33,129.25) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle ( 1-\sigma ) P_{\mathrm{v}}$};
% Text Node
\draw (331.5,128.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \sigma P_{\mathrm{v}}$};
% Text Node
\draw (83,170) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \theta $};
% Text Node
\draw (233.48,168) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {{\fontfamily{ptm}\selectfont rear}};
% Text Node
\draw (345.48,168) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {{\fontfamily{ptm}\selectfont front}};
% Text Node
\draw (527,20) node [anchor=north west][inner sep=0.75pt]   [align=left] {{\fontfamily{ptm}\selectfont Consumption}\\{\fontfamily{ptm}\selectfont optimization}};
% Text Node
\draw (487,100) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle S_{\mathrm{m}}$};
% Text Node
\draw (487,179) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle S_{\mathrm{b}}$};


\end{tikzpicture}

